Unsteady cavitation dynamics and frequency lock-in of a freely vibrating hydrofoil at high Reynolds number

We investigate the influence of unsteady partial cavitation on the fluid-structure interaction of a freely vibrating hydrofoil section at high Reynolds numbers. We consider an elastically-mounted NACA66 hydrofoil section that is free to vibrate in the transverse flow direction. Cavitating flow dynamics coupled with the transverse vibration are studied at low angles of attack. For the numerical study, we employ a recently developed unified variational fluid-structure interaction framework based on homogeneous mixture-based cavitation with hybrid URANS-LES turbulence modeling. We first validate the numerical implementation against experimental data for turbulent cavitating flow. For freely oscillating hydrofoil, we observe large-amplitude vibrations during unsteady partial cavitating conditions that are absent in the non-cavitating flow. We identify a frequency lock-in phenomenon as the main source of sustained large-amplitude vibration whereby the unsteady lift forces lock into a sub-harmonic of the hydrofoil natural frequency. During cavity collapse and shedding, we find a periodic generation of clockwise vorticity, leading to unsteady lift generation. We determine the origin of this flow unsteadiness near the trailing edge of the hydrofoil via the interplay between the growing cavity and adverse pressure gradient. The flow-induced structural vibration is observed to have a consequent impact on the cavity dynamics. In the frequency lock-in regime, large coherent cavitating structures are seen over the hydrofoil suction surface undergoing a full cavity growth-detachment-collapse cycle. For the post-lock-in regime, cavity length is shorter and the attached cavity is observed to undergo high frequency spatially localized oscillations. In this regime, cavity shedding is primarily limited to the cavity trailing end and frequency of a complete cavity detachment and shedding event is reduced.

==> figures/Introduction/noiseSchematic.tikz <==
\begin{tikzpicture}[thick, scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (10, -3) {};
		\node [style=none] (2) at (-9, 3) {};
		\node [style=none] (3) at (-8.25, 3.75) {};
		\node [style=none] (4) at (-8, 2) {};
		\node [style=none] (6) at (9.95, -3) {};
		\node [style=none] (7) at (-8.8, 3.5) {};
		\node [style=none] (8) at (-8.05, 4.25) {};
		\node [style=none] (9) at (-8.05, 3) {};
		\node [style=none] (10) at (-6.25, 4.75) {};
		\node [style=none] (12) at (1, 3.25) {};
		\node [style=none] (15) at (1.5, 2) {};
		\node [style=none] (16) at (0.75, 1.5) {};
		\node [style=none] (17) at (-13.25, 3) {};
		\node [style=none] (18) at (-10.75, 3) {};
		\node [style=none] (19) at (-8.3, 4.25) {};
		\node [style=none] (20) at (-5.75, 5.5) {};
		\node [style=none] (21) at (-4.5, 5.75) {};
		\node [style=none] (22) at (-3.25, 5.75) {};
		\node [style=none] (23) at (-1.5, 5) {};
		\node [style=none] (24) at (-0.75, 4) {};
		\node [style=none] (25) at (-0.5, 3.25) {};
		\node [style=none] (26) at (-1.5, 2.75) {};
		\node [style=none] (27) at (2.5, 3.75) {};
		\node [style=none] (28) at (3, 4) {};
		\node [style=none] (29) at (3.75, 4.25) {};
		\node [style=none] (30) at (4.75, 3.75) {};
		\node [style=none] (31) at (4.75, 2.75) {};
		\node [style=none] (32) at (3.75, 2.5) {};
		\node [style=none] (33) at (2.75, 2.75) {};
		\node [style=none] (37) at (9.25, -1) {};
		\node [style=none] (38) at (9.25, -0.75) {};
		\node [style=none] (39) at (9.5, -1) {};
		\node [style=none] (40) at (9.25, -1.25) {};
		\node [style=none] (41) at (9, -1) {};
		\node [style=none] (42) at (10.7, -1.5) {};
		\node [style=none] (43) at (10.7, -1.25) {};
		\node [style=none] (44) at (10.95, -1.5) {};
		\node [style=none] (45) at (10.7, -1.75) {};
		\node [style=none] (46) at (10.45, -1.5) {};
		\node [style=none] (47) at (8.7, 0) {};
		\node [style=none] (48) at (8.7, 0.25) {};
		\node [style=none] (49) at (8.95, 0) {};
		\node [style=none] (50) at (8.7, -0.25) {};
		\node [style=none] (51) at (8.45, 0) {};
		\node [style=none] (52) at (10.2, -0.25) {};
		\node [style=none] (53) at (10.2, 0) {};
		\node [style=none] (54) at (10.45, -0.25) {};
		\node [style=none] (55) at (10.2, -0.5) {};
		\node [style=none] (56) at (9.95, -0.25) {};
		\node [style=none] (57) at (9.5, 1.25) {};
		\node [style=none] (58) at (9.5, 0.5) {};
		\node [style=none] (59) at (11.75, 0) {};
		\node [style=none] (60) at (11, -0.5) {};
		\node [style=none] (61) at (7, 0) {};
		\node [style=none] (62) at (7.75, 0) {};
		\node [style=none] (63) at (11.75, -2.5) {};
		\node [style=none] (64) at (11.25, -2) {};
		\node [style=none] (65) at (8.75, 5.75) {};
		\node [style=none] (66) at (9.25, 6) {};
		\node [style=none] (67) at (9.75, 6.25) {};
		\node [style=none] (68) at (10.25, 5.75) {};
		\node [style=none] (69) at (10, 5.25) {};
		\node [style=none] (70) at (9.5, 5) {};
		\node [style=none] (71) at (9, 5.25) {};
		\node [style=none] (72) at (8.5, 5.75) {};
		\node [style=none] (73) at (9.5, 6.75) {};
		\node [style=none] (74) at (10.5, 5.75) {};
		\node [style=none] (75) at (9.5, 4.75) {};
		\node [style=none] (76) at (9.5, 8.25) {};
		\node [style=none] (77) at (9.5, 7.25) {};
		\node [style=none] (78) at (11, 5.75) {};
		\node [style=none] (79) at (12, 5.75) {};
		\node [style=none] (80) at (9.5, 4.25) {};
		\node [style=none] (81) at (9.5, 3.25) {};
		\node [style=none] (82) at (8, 5.75) {};
		\node [style=none] (83) at (7, 5.75) {};
		\node [style=none] (84) at (8.25, 0) {};
		\node [style=none] (85) at (8.75, 0.5) {};
		\node [style=none] (86) at (9.25, 0) {};
		\node [style=none] (87) at (8.75, -0.5) {};
		\node [style=none] (88) at (10.25, -1.5) {};
		\node [style=none] (89) at (10.75, -1) {};
		\node [style=none] (90) at (11.25, -1.5) {};
		\node [style=none] (91) at (10.75, -2) {};
		\node [style=none] (92) at (-0.5, -3.5) {$\Omega^{\mathrm{f}}$};
		\node [style=none] (93) at (-1.5, 1.5) {$\Omega^{\mathrm{s}}$};
		\node [style=none] (94) at (-9.25, 1.75) {$\Gamma^{\mathrm{fs}}$};
		\node [style=none] (95) at (16.75, -1) {collapsing cavities};
		\node [style=none] (96) at (17.5, 4.5) {resonating tip vortex cavity};
		\node [style=none] (97) at (3.75, 1) {};
		\node [style=none] (98) at (1.75, 1.75) {};
		\node [style=none] (99) at (6.00, 1.75) {cavity collapse};
		\node [style=none] (125) at (3.75, 5.25) {shed cavities};
		\node [style=none] (126) at (-6.25, 6.5) {unsteady partial cavities};
		\node [style=none] (127) at (14.75, -2) {$\&$ vortices};
		\node [style=none] (146) at (-12.5, 2) {$U_\infty$};
		\node [style=none] (148) at (11, 7.5) {};
		\node [style=none] (149) at (11.5, 7) {};
		\node [style=none] (150) at (11, 8) {};
		\node [style=none] (151) at (12, 7) {};
		\node [style=none] (152) at (11, 8.5) {};
		\node [style=none] (153) at (12.5, 7) {};
		\node [style=none] (154) at (12, 1) {};
		\node [style=none] (155) at (12.5, 0.5) {};
		\node [style=none] (156) at (12, 1.5) {};
		\node [style=none] (157) at (13, 0.5) {};
		\node [style=none] (158) at (12, 2) {};
		\node [style=none] (159) at (13.5, 0.5) {};
		\node [style=none] (160) at (-4.5, 0) {};
		\node [style=none] (161) at (-5, 0.5) {};
		\node [style=none] (162) at (-4.5, -0.5) {};
		\node [style=none] (163) at (-5.5, 0.5) {};
		\node [style=none] (164) at (-4.5, -1) {};
		\node [style=none] (165) at (-6, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [line width=0.025cm, in=165, out=-105, looseness=1.25] (2.center) to (4.center);
		\draw [line width=0.025cm, bend left, looseness=0.75] (2.center) to (3.center);
		\draw [line width=0.025cm, bend left=15, looseness=0.25] (4.center) to (1.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm, bend right=45, looseness=0.50] (7.center) to (9.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm, bend left=45, looseness=0.75] (7.center) to (8.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm, bend left=45, looseness=0.25] (8.center) to (6.center);
		\draw [rotate=45, style=black dashed line, line width=0.025cm] (9.center) to (6.center);
		\draw [style=blue solid, pattern=crossHatchDots, pattern color=blue, ] (16.center)
			 to [bend right=45] (15.center)
			 to [in=-30, out=75] (12.center)
			 to [bend right, looseness=0.75] (10.center)
			 to [in=60, out=-165, looseness=0.75] (3.center)
			 to [in=150, out=15, looseness=0.25] cycle;
		\draw [style=black arrow solid, line width=0.025cm] (17.center) to (18.center);
		\draw [style=blue dashed, bend left=15, looseness=0.50] (20.center) to (21.center);
		\draw [style=blue dashed, in=180, out=15, looseness=0.50] (21.center) to (22.center);
		\draw [style=blue dashed, bend left=15] (22.center) to (23.center);
		\draw [style=blue dashed, bend left=15, looseness=1.25] (23.center) to (24.center);
		\draw [style=blue dashed, bend left, looseness=1.25] (24.center) to (25.center);
		\draw [style=blue dashed, bend left=45] (25.center) to (26.center);
		\draw [style=blue dashed, bend left=15] (19.center) to (20.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (27.center) to (33.center);
		\draw [style=blue dashed, in=210, out=-60] (33.center) to (32.center);
		\draw [style=blue dashed, bend right=60] (32.center) to (31.center);
		\draw [style=blue dashed, bend right=75, looseness=1.25] (31.center) to (30.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (30.center) to (29.center);
		\draw [style=blue dashed, bend left=300] (29.center) to (28.center);
		\draw [style=blue dashed, bend left=315] (28.center) to (27.center);
		\draw [style=blue dashed, bend left=45] (41.center) to (38.center);
		\draw [style=blue dashed, bend left=45] (38.center) to (39.center);
		\draw [style=blue dashed, bend left=45] (39.center) to (40.center);
		\draw [style=blue dashed, bend left=45] (40.center) to (41.center);
		\draw [style=blue dashed, bend left=45] (46.center) to (43.center);
		\draw [style=blue dashed, bend left=45] (43.center) to (44.center);
		\draw [style=blue dashed, bend left=45] (44.center) to (45.center);
		\draw [style=blue dashed, bend left=45] (45.center) to (46.center);
		\draw [style=blue dashed, bend left=45] (51.center) to (48.center);
		\draw [style=blue dashed, bend left=45] (48.center) to (49.center);
		\draw [style=blue dashed, bend left=45] (49.center) to (50.center);
		\draw [style=blue dashed, bend left=45] (50.center) to (51.center);
		\draw [style=blue dashed, bend left=45] (56.center) to (53.center);
		\draw [style=blue dashed, bend left=45] (53.center) to (54.center);
		\draw [style=blue dashed, bend left=45] (54.center) to (55.center);
		\draw [style=blue dashed, bend left=45] (55.center) to (56.center);
		\draw [style=black arrow dashed, line width=0.025cm] (57.center) to (58.center);
		\draw [style=black arrow dashed, line width=0.025cm] (59.center) to (60.center);
		\draw [style=black arrow dashed, line width=0.025cm] (61.center) to (62.center);
		\draw [style=black arrow dashed, line width=0.025cm] (63.center) to (64.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (65.center) to (71.center);
		\draw [style=blue dashed, bend right=45] (71.center) to (70.center);
		\draw [style=blue dashed, bend right=60] (70.center) to (69.center);
		\draw [style=blue dashed, bend right=75, looseness=1.25] (69.center) to (68.center);
		\draw [style=blue dashed, bend right=45, looseness=1.25] (68.center) to (67.center);
		\draw [style=blue dashed, bend left=300] (67.center) to (66.center);
		\draw [style=blue dashed, bend left=315] (66.center) to (65.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (72.center) to (73.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (73.center) to (74.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (74.center) to (75.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (75.center) to (72.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (83.center) to (82.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (77.center) to (76.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (78.center) to (79.center);
		\draw [style=black dashed double sided arrow, line width=0.025cm] (80.center) to (81.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (84.center) to (85.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (85.center) to (86.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (86.center) to (87.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (87.center) to (84.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (88.center) to (89.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (89.center) to (90.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (90.center) to (91.center);
		\draw [style=black arrow dashed, bend left=45, line width=0.025cm] (91.center) to (88.center);
		\draw [style=black arrow dashed, line width=0.025cm] (97.center) to (98.center);
		\draw [style=red solid line, bend left=45] (148.center) to (149.center);
		\draw [style=red solid line, bend left=45] (150.center) to (151.center);
		\draw [style=red solid line, bend left=45] (152.center) to (153.center);
		\draw [style=red solid line, bend left=45] (154.center) to (155.center);
		\draw [style=red solid line, bend left=45] (156.center) to (157.center);
		\draw [style=red solid line, bend left=45] (158.center) to (159.center);
		\draw [style=red solid line, bend left=45] (160.center) to (161.center);
		\draw [style=red solid line, bend left=45] (162.center) to (163.center);
		\draw [style=red solid line, bend left=45] (164.center) to (165.center);
		\draw [style=black solid line, in=135, out=-15, looseness=0.25] (16.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/Methods/pitchingSchematic.tikz <==
\begin{tikzpicture}[thick, scale=0.7]
	\begin{pgfonlayer}{nodelayer}
		\node [style=black dot, circle, inner sep=0pt, minimum size=2pt] (0) at (0, 0) {};
		\node [style=none] (1) at (10, -3) {};
		\node [style=none] (2) at (-10, 3) {};
		\node [style=none] (3) at (-8, 3.75) {};
		\node [style=none] (4) at (-8.5, 1) {};
		\node [style=none] (5) at (-3.25, 0) {};
		\node [style=none] (6) at (-2.75, 0) {};
		\node [style=none] (7) at (-2.5, 0.75) {};
		\node [style=none] (8) at (-18.75, 0) {};
		\node [style=none] (9) at (-15.25, 0) {};
		\node [style=none] (10) at (-19, 9) {};
		\node [style=none] (11) at (-19, -8) {};
		\node [style=none] (12) at (27, -8) {};
		\node [style=none] (13) at (27, 9) {};
		\node [style=none] (14) at (14, -7) {$\boldsymbol{u}^{\mathrm{f}}\cdot\boldsymbol{n}^{\mathrm{f}}=0, \boldsymbol{\sigma}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (16) at (-15, -1.5) {$\boldsymbol{u}^{\mathrm{f}}=\left[ U_{\infty}, 0, 0 \right]$};
		\node [style=none] (17) at (21.25, 0) {};
		\node [style=none] (18) at (26.75, 0) {};
		\node [style=none] (19) at (14, 7.75) {$\boldsymbol{u}^{\mathrm{f}}\cdot\boldsymbol{n}^{\mathrm{f}}=0, \boldsymbol{\sigma}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (20) at (22, 1.5) {$Outflow$};
		\node [style=none] (23) at (22.5, -3) {$\nabla\phi^{\mathrm{f}}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (25) at (-16, 1.5) {$Inflow$};
		\node [style=none] (26) at (4.75, 7.75) {$Slip$};
		\node [style=none] (27) at (4.75, -7) {$Slip$};
		\node [style=none] (28) at (-6.9, 1.3) {$0.5C$};
		\node [style=none] (32) at (-3.5, 0.5) {$\alpha$};
		\node [style=none] (33) at (-19, -8.75) {};
		\node [style=none] (34) at (0, -8.75) {};
		\node [style=none] (35) at (27, -8.75) {};
		\node [style=none] (36) at (-9.5, -9.5) {$3.5C$};
		\node [style=none] (37) at (-15.0, -3) {$\phi^{\mathrm{f}}=1 - \alpha_{nuc}$};
		\node [style=none] (38) at (23, -1.5) {$ \boldsymbol{\sigma}\cdot\boldsymbol{n}^{\mathrm{f}}=0$};
		\node [style=none] (39) at (13.5, -9.5) {$5.5C$};
		\node [style=none] (40) at (27.75, 9) {};
		\node [style=none] (41) at (27.75, -8) {};
		\node [style=none] (42) at (28.5, 0) {$H$};
		\node [style=none] (43) at (-17, 8) {};
		\node [style=none] (44) at (-17, 6) {};
		\node [style=none] (45) at (-15, 6) {};
		\node [style=none] (46) at (-17.75, 8) {$y$};
		\node [style=none] (47) at (-15, 5.25) {$x$};
		\node [style=none] (51) at (22.5, -4.5) {$\nabla \nu_{T}\cdot \boldsymbol{n}^{\mathrm{f}} = 0$};
		\node [style=none] (52) at (-1.75, 3) {$No\textrm{-}slip$};
		\node [style=none] (53) at (4.0, 1.5) {$\boldsymbol{u}^{\mathrm{f}}=0, \nu_{T}=0$};
		\node [style=none] (54) at (-1.5, -0.75) {};
		\node [style=none] (55) at (-1.5, -1.75) {};
		\node [style=none] (56) at (-2.25, -2) {};
		\node [style=none] (57) at (-1, -2.25) {};
		\node [style=none] (58) at (-2.25, -2.5) {};
		\node [style=none] (59) at (-1, -2.75) {};
		\node [style=none] (60) at (-1.5, -3) {};
		\node [style=none] (61) at (-1.5, -3.75) {};
		\node [style=none] (62) at (0.5, -3.75) {};
		\node [style=none] (63) at (0.5, -3) {};
		\node [style=none] (64) at (0, -3) {};
		\node [style=none] (65) at (0, -2.5) {};
		\node [style=none] (66) at (1, -3) {};
		\node [style=none] (67) at (1, -2.5) {};
		\node [style=none] (68) at (0.5, -2.75) {};
		\node [style=none] (69) at (0.5, -1.25) {};
		\node [style=none] (70) at (-0.5, -3.75) {};
		\node [style=none] (71) at (-0.5, -4.5) {};
		\node [style=none] (72) at (-1.5, -4.5) {};
		\node [style=none] (73) at (0.5, -4.5) {};
		\node [style=none] (74) at (0, -2.75) {};
		\node [style=none] (75) at (1, -2.75) {};
		\node [style=none] (76) at (-1.25, -4.5) {};
		\node [style=none] (77) at (-1.5, -4.75) {};
		\node [style=none] (78) at (-1, -4.5) {};
		\node [style=none] (79) at (-1.25, -4.75) {};
		\node [style=none] (80) at (-0.75, -4.5) {};
		\node [style=none] (81) at (-1, -4.75) {};
		\node [style=none] (82) at (-0.75, -4.75) {};
		\node [style=none] (83) at (-0.25, -4.5) {};
		\node [style=none] (84) at (-0.5, -4.75) {};
		\node [style=none] (85) at (0, -4.5) {};
		\node [style=none] (86) at (-0.25, -4.75) {};
		\node [style=none] (87) at (0.25, -4.5) {};
		\node [style=none] (88) at (0, -4.75) {};
		\node [style=none] (89) at (0.25, -4.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black dashed line] (2.center) to (0);
		\draw [line width=0.075cm, in=165, out=-105] (2.center) to (4.center);
		\draw [line width=0.075cm, bend left] (2.center) to (3.center);
		\draw [line width=0.075cm, bend left=15, looseness=0.25] (3.center) to (1.center);
		\draw [line width=0.075cm, in=165, out=-30, looseness=0.25] (4.center) to (1.center);
		\draw [style=black dashed line] (5.center) to (0);
		\draw [style=black arrow solid, line width=0.05cm] (8.center) to (9.center);
		\draw [style=black solid line, line width=0.075cm] (10.center) to (13.center);
		\draw [style=black solid line, line width=0.075cm] (13.center) to (12.center);
		\draw [style=black solid line, line width=0.075cm] (12.center) to (11.center);
		\draw [style=black solid line, line width=0.075cm] (11.center) to (10.center);
		\draw [style=black arrow solid, line width=0.05cm] (17.center) to (18.center);
		\draw [style=black dashed line, bend left=45, looseness=1.25] (6.center) to (7.center);
		\draw [style=black dashed double sided arrow, line width=0.05cm] (33.center) to (34.center);
		\draw [style=black dashed double sided arrow, line width=0.05cm] (34.center) to (35.center);
		\draw [style=black dashed double sided arrow, line width=0.05cm] (40.center) to (41.center);
		\draw [style=black arrow solid, line width=0.05cm] (44.center) to (45.center);
		\draw [style=black arrow solid, line width=0.05cm] (44.center) to (43.center);
		\draw (54.center) to (55.center);
		\draw (55.center) to (56.center);
		\draw (56.center) to (57.center);
		\draw (57.center) to (58.center);
		\draw (58.center) to (59.center);
		\draw (59.center) to (60.center);
		\draw (60.center) to (61.center);
		\draw (61.center) to (62.center);
		\draw (62.center) to (63.center);
		\draw (63.center) to (64.center);
		\draw (64.center) to (65.center);
		\draw (63.center) to (66.center);
		\draw (66.center) to (67.center);
		\draw (68.center) to (69.center);
		\draw (70.center) to (71.center);
		\draw (71.center) to (73.center);
		\draw (71.center) to (72.center);
		\draw (68.center) to (74.center);
		\draw (68.center) to (75.center);
		\draw (76.center) to (77.center);
		\draw (78.center) to (79.center);
		\draw (80.center) to (81.center);
		\draw (71.center) to (82.center);
		\draw (83.center) to (84.center);
		\draw (85.center) to (86.center);
		\draw (87.center) to (88.center);
		\draw (73.center) to (89.center);
	\end{pgfonlayer}
\end{tikzpicture}
